Physical and kinematic conditions of the local merging galaxy NGC 1487

We present optical VLT/MUSE integral field spectroscopy data of the merging galaxy NGC 1487. We use fitting techniques to study the ionized gas emission of this merger and its main morphological and kinematical properties. We measured flat and sometimes inverted oxygen abundance gradients in the subsystems composing NGC 1487, explained by metal mixing processes common in merging galaxies. We also measured widespread star-forming bursts, indicating that photoionisation by stars is the primary ionization source of the galaxy. The kinematic map revealed a rotating pattern in the gas in the northern tail of the system, suggesting that the galaxy may be in the process of rebuilding a disc. The gas located in the central region has larger velocity dispersion ($\sigma\approx 50$ km s$^{-1}$) than the remaining regions, indicating kinematic heating, possibly owing to the ongoing interaction. Similar trends were, however, not observed in the stellar velocity-dispersion map, indicating that the galaxy has not yet achieved equilibrium, and the nebular and stellar components are still kinematically decoupled. Based on all our measurements and findings, and specially on the mass estimates, metallicity gradients and velocity fields of the system, we propose that NGC 1487 is the result of an ongoing merger event involving smallish dwarf galaxies within a group, in a pre-merger phase, resulting in a relic with mass and physical parameters similar to a dwarf galaxy. Thus, we may be witnessing the formation of a dwarf galaxy by merging of smaller clumps at z=0.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
